Metrology and Many-Body Physics with Ultracold Metastable Helium

Ultracold dilute gases provide ideal settings for measurements of atomic structure. Helium has an internal structure sufficiently simple to permit highly accurate predictions of its resonances and transition rates. Precise laser spectroscopy of helium thus yields empirical constraints on such calculations. These are desirable in the ongoing investigations seeking to reconcile the disagreement between independent determinations of nuclear charge radius data in both hydrogenic and helium atoms. Either the size of these particles are truly constant and quantum electrodynamics (QED) is flawed, or the theory is correct and some new physics is at play at the atomic scale. Ultracold bose gases also serve as ideal testing ground to better understand the physics of Bose-Einstein condensation, superfluidity, and the effects of weak interactions in condensed-matter systems. The large internal energy of helium's metastable excited state enables the measurement of the momentum of single atoms, providing a new lens through which to examine both weakly-interacting and strongly-correlated systems. This feature is employed to investigate the quantum depletion of a BEC after expansion into the far-field. Finally, the appendix reports on early progress towards the realization of an optical lattice trap for helium.

==> fig/lattice/ti_sub_record.csv <==
Date,	Time,	on_time,	off_time,	P_spike,	P_relax
2018-12-19,	14:30:00,	24,	60,	9.7*10^-9,	2.6*10^-9
2018-12-19,	15:30:00,	24,	60,	1.1*10^-8,	2.4*10^-9
2018-12-19,	16:30:00,	24,	60,	8.8*10^-9,	2.4*10^-9
2018-12-19,	17:15:00,	24,	60,	1.0*10^-8,	2.3*10^-9
2018-12-20,	8:20:00,	24,	60,	1.3*10^-8,	1.8*10^-9
2018-12-20,	8:50:00,	nan,nan, nan,		1.7*10^-9
2018-12-20,	11:00:00,	25,	60,	1.0*10^-7,	2.5*10^-9
2018-12-20,	12:10:00,	25,	60,	7.3*10^-8,	2.5*10^-9
2018-12-20,	14:20:00,	25,	60,	4.0*10^-8,	2.2*10^-9
2018-12-20,	15:40:00,	25,	60,	4.2*10^-8,	2.1*10^-9
2018-12-21,	17:00:00,	30,	60,	4*10^-8,	1.3*10^-9
2018-12-24,	12:10:00,	32,	60,	2.3*10^-8,	1.0*10^-9
2018-12-27,	11:30:00,	36,	60,	2.3*10^-9,	6.1*10^-10
2018-12-29,	17:30:00,	45,	60,	1.0*10^-9,	4.5*10^-10
2019-01-01,	09:15:00,	60,	60,	6.2*10^-10,	3.7*10^-10
2019-01-03,	10:30:00,	18,	60,	9.8*10^-10,	4.4*10^-10
2019-01-03,	14:00:00,	18,	60,	8.8*10^-10,	3.6*10^-10
2019-01-03,	16:30:00,	18,	60,	7.3*10^-10,	3.6*10^-10
2019-01-04,	9:20:00,	20,	60,	6.0*10^-9,	3.6*10^-10
2019-01-07,	9:20:00,	25,	60,	2.4*10^-9,	3.1*10^-10
2019-01-07,	16:40:00,	28,	60,	1.8*10^-9,	3.0*10^-10
2019-01-08,	9:00:00,	nan,nan,4.8*10^-10,	3.0*10^-10
2019-01-08,	17:00:00,	30,	60,	9.4*10^-10,	3.4*10^-10
2019-01-09,	9:00:00,	nan,nan,4.8*10^-10,	3.2*10^-10
